Rate Control Adaptation for Heterogeneous Handovers

We present enhancements to the TCP-Friendly Rate Control mechanism (TFRC) designed to better handle the intermittent connectivity occurring in mobility situations. Our aim is to quickly adapt to new network conditions and better support real-time applications for which the user-perceived quality depends on the immediate transmission rate. We propose to suspend the transmission before disconnections occur, in a way inspired by Freeze-TCP, and extend the solution by probing the network after reconnecting to enable full use of the newly available capacity. We first introduce a numerical model of TFRC's performance after a network handover and use it to evaluate the potential performance gains for realistic network parameters. We then describe a set of additions to TFRC to achieve these gains. Implementations within the Datagram Congestion Control Protocol (DCCP) for ns -2 and Linux have been adapted to support these enhancements. Comparisons of experimental results for the original and modified DCCP are presented for a number of example mobility scenarios. We thus show how the proposed modifications enable faster recovery after disconnected periods as well as significantly improved adjustments to the newly available network conditions and an improvement in the quality of experience (QoE) for video-streaming applications.

==> bio_boreli_r.txt <==
Dr Roksana Boreli is currently a Research leader in NICTA's Network Research
Group and also a conjoint Associate Professor with School of EE&T, University of
NSW, Australia. Before 2004 she held a number of industry positions, including
Technology Strategy Manager with Xantic BV, a JV of Telcos Telstra and KPN,
Mobile satellite services manager at Telstra's Global Satellite and R&D Engineer
with the Technology Development Group (R&D group) at OTC Australia. Her current
research interests include trust and privacy in mobile and ad-hoc
communications, transport protocols for multimedia applications and QoE for
multimedia.


==> bio_ernst_t.txt <==
Thierry Ernst holds a PhD in networking from University Joseph Fourier in
Grenoble (France). He is internationally recognized in the field of IPv6
mobility particularly in the « Network Mobility » (NEMO) research topic he
launched. He founded and chaired the Nautilus6 working group within the WIDE
organization (Japan), and the NEMO and MonAmi6 working groups at IETF. In 2006,
he has taken the leadership of a research and development group specialized in
IPv6 communications for Cooperative ITS within LaRA, a Joint-Research Unit
between INRIA and Mines ParisTech in France. He has assumed the technical
coordination of the FP7 GeoNet project specifying and developing IPv6
GeoNetworking and is now coordinating the recently started FP7 ITSSv6 project.
He is involved in Field Operational Tests of Cooperative ITS (FP7 DRIVE-C2X and
SCOREF in France). He is heavily involved in Cooperative ITS standardization
activities at ISO, CEN and ETSI and is member of the French national delegation
in these groups. He is currently serving as co-chair of ETSI TC ITS WG3. 

Thierry Ernst holds a PhD in networking and works at Inria leading the LaRA-COM
subgroup and performing research on networking protocols for
infrastructure-based and infrastructure-less vehicular communications. His PhD,
obtained in 2001 from University Joseph Fourier, about “Network Mobility Support
in IPv6”, now serves as the foundation of Internet communications in ITS
architectures currently under standardization.


==> bio_jourjon_g.txt <==
Guillaume Jourjon received his PhD from the University of New South Wales and
the Toulouse University of Science in 2008, his Engineering degree from the
ENSICA, a French aeronautical engineering school in Toulouse and his Master of
Research in Telecommunications and Networking. He is currently a Researcher at
NICTA in the Network Research Group. His research interests are in the
optimisation of distributed systems (i.e. energetic aspect and QoE), the
management and control of experimentation (testbed), measurement architectures
and live analysis, and e-learning platforms.


==> bio_mehani_o.txt <==
Olivier Mehani is a researcher with the Network Research Group at Nicta. He
obtained his PhD in 2011 in a cotutelle from the Centre for Robotics of Mines
ParisTech, France, and the School of EE&T of the University of New South Wales,
Australia. In 2007, he also obtained an engineering degree in Computer Science
from Université de Technologie de Compiègne, France, and an MSc in Complex
Adaptive Systems from Chalmers Teckniska Högskola, Sweden.  His research
interests include transport protocols, seamless device mobility in heterogeneous
networks and experimental measurements.

